Nodal Coarsening and Approximate Ideal Interpolation for H(curl) in Algebraic Multigrid

We propose an approximate interpolation construction and a practical coarsening algorithm for algebraic multigrid (AMG) method when applied to H(curl) problems. Building on the generalized AMG framework, we introduce an interior/exterior splitting that yields both a refinement-based and a fully algebraic construction of the interpolation. The refinement-based approach follows a geometric hierarchy, while the purely algebraic interpolation is constructed through a coarsening process that first coarsens a nodal dual problem and then builds coarse and fine variables using a matching algorithm. Under a uniform fine-space smoothing assumption, we prove a jump-independent two-grid convergence bound for canonical finite-element spaces. We also establish an exact commuting relation for the unshifted construction. Two-dimensional numerical experiments demonstrate sparse multilevel hierarchies and robust convergence under strong coefficient jumps in the curl--curl term. Three-dimensional experiments provide a two-level proof of concept, although the interpolation operators remain dense. Developing a practical sparse three-dimensional multilevel method is left to future work.

==> numerics/paper_tables/slabs3d_commuting.csv <==
level;mu;ref;alg;afterrow
1;$1$;$2.70\times10^{-5}$;$4.50\times10^{-5}$;
1;$10^{-2}$;$1.67\times10^{-3}$;$2.41\times10^{-3}$;
1;$10^{-4}$;0.284;0.260;
1;$10^{-6}$;0.528;0.583;
2;$1$;$8.86\times10^{-6}$;$2.30\times10^{-5}$;\midrule
2;$10^{-2}$;$7.09\times10^{-4}$;$1.41\times10^{-3}$;
2;$10^{-4}$;0.0655;0.125;
2;$10^{-6}$;0.717;0.927;


==> numerics/paper_tables/slabs3d_complexity.csv <==
level;unknowns;geo_two;ref;alg;geo_multi;muelu;parelag;afterrow
1;7,690;$2/1.086$;$2/6.446$;$2/3.935$;$2/1.086$;$2/1.27$;$2/1.137$--$1.161$;
2;67,804;$2/1.105$;$2/57.945$;$2/31.598$;$3/1.114$;$2/1.324$;$2/1.130$--$1.139$;


==> numerics/paper_tables/slabs3d_iterations.csv <==
level;mu;geo_two;ref;alg;geo_multi;ams;muelu;parelag;afterrow
1;$1$;13;13;15;13;10;23;\textbf{9};
1;$10^{-2}$;28;\textbf{21};26;28;26;40;32;
1;$10^{-4}$;51;\textbf{28};32;51;102;126;110;
1;$10^{-6}$;58;\textbf{29};33;58;153;128;156;
2;$1$;12;12;15;14;13;45;\textbf{10};\midrule
2;$10^{-2}$;32;\textbf{22};24;33;25;63;26;
2;$10^{-4}$;70;\textbf{34};39;83;47;150;136;
2;$10^{-6}$;76;42;\textbf{39};86;65;219;122;


==> numerics/paper_tables/slabs3d_smoothing.csv <==
mu;geo;ref;alg;afterrow
$1$;3.009;3.009;3.134;
$10^{-2}$;10.84;10.84;12.39;
$10^{-4}$;913.7;913.7;$1.036\times10^3$;
$10^{-6}$;$1.131\times10^4$;$1.131\times10^4$;$1.159\times10^4$;


==> numerics/paper_tables/slabs3d_stability.csv <==
mu;geo_level1;ref_level1;alg_level1;geo_level2;ref_level2;alg_level2;afterrow
$1$;4.249;4.249;3.673;4.469;4.468;4.087;
$10^{-2}$;62.64;4.245;3.673;66.84;4.466;4.087;
$10^{-4}$;$5.580\times10^3$;4.615;4.471;$6.290\times10^3$;4.337;4.080;
$10^{-6}$;$1.486\times10^5$;11.80;11.80;$3.161\times10^5$;9.856;8.202;

